Convolutional neural networks applied to modification of images

The reader will learn how digital images are edited using linear algebra and calculus. Starting from the concept of filter towards machine learning techniques such as convolutional neural networks.

==> README.txt <==
This directory contains the latex-template for chapters of the Handbook series 
1. author.tex : the template file. If latex is used from command line, compile with sequence latex, bibtex, latex, latex.

2. author.pdf : a compiled version of author.tex

3. author.bib : bibtex entries used by the template 

4. svmult.cls  : the latex class file
5. spbasic.bst : bibliography style file used by the template, Only needed if bibtex is used.


